Prospects for measuring the Doppler magnification dipole with LSST and DESI

We forecast the detectability of the Doppler magnification dipole with a joint analysis of galaxy spectroscopic redshifts and size measurements. The Doppler magnification arises from an apparent size variation caused by galaxies' peculiar velocities when mapping them from redshift space to real space. This phenomenon is the dominant contribution to the convergence at low redshifts ($\lesssim$ 0.5). A practical observational strategy is to cross-correlate a galaxy number count tracer, e.g. from the Dark Energy Spectroscopic Instrument (DESI) Bright Galaxy Survey, with the convergence field reconstructed from galaxy size measurements obtained by the Vera C. Rubin Observatory's Legacy Survey of Space and Time (LSST). To assess the achievable precision of galaxy size measurements, we simulate LSST Y1-quality galaxy images with \textsc{Galsim} and measure them with the \textsc{Galight} profile fitting package. Our investigations, based on galaxy populations from LSST's synthetic galaxy catalogue \textsc{cosmoDC2}, show that the variance due to intrinsic galaxy size variation dominates over size measurement errors as expected, but may be lower than previous studies have suggested. Under our analysis assumptions, the Doppler magnification dipole would be detectable with a signal-to-noise ratio $\geq 10$ in multiple redshift bins between $0.1 \leq z \leq 0.5$ with DESI spectroscopic redshifts and LSST imaging.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
